Binary intermediate-mass black hole mergers in globular clusters

We consider the formation of binary intermediate black holes (BIMBH) in globular clusters (GC), which could happen either in situ or due to the mergers between clusters. We simulate the evolution of the BIMBH orbit (and its subsequent merger) due to stellar ejections. We also take into account the evaporation of GCs due to the tidal field of the host galaxy and two-body relaxation. Our results show that if at least $10^{-3}$ of all GCs become BIMBH hosts and the BIMBH masses are $\sim1\%$ of the GC mass, at least one of the inspiralling (or merging) BIMBHs will be detected by LISA during its 4-year mission lifetime. Most of the detected BIMBHs come 1) from heavy GCs ($\gtrsim3\times10^5M_\odot$), as lower-mass GCs end up being disrupted before their BIMBHs have time to merge, and 2) from redshifts $1<z<3$, assuming that most of GCs form around $z\sim4$ and given that the merger timescale for most BIMBHs is $\sim1$ Gyr. If the BIMBH to GC mass ratio is lower ($\sim10^{-3}$) but the fraction of BIMBH hosts among GCs is higher ($\gtrsim10^{-2}$), some of their mergers will also be detected by LIGO, VIRGO, and KAGRA and the proposed Einstein Telescope.

==> report.txt <==
Dear Editor,

We thank the referee for their constructive comments which helped us improve our manuscript. We have followed all their suggestions and made in the revised version all the modifications and corrections needed. We have highlighted them in boldface font.  We hope that our paper now meets the criteria for acceptance.

Sincerely,
A. Rasskazov

**************************

ANSWERS TO THE REVIEWER'S COMMENTS TO THE PAPER "Binary intermediate-mass black hole mergers in globular clusters", by A. Rasskazov et al.

1a)

Referee: Concerning solid “observational evidence” the individual masses of stellar BHs extend only up to 50 Msun as for today. Extending the interval of individual masses over the pair instability gap might be troublesome. The authors should be clear in referring to masses of individual BHs and cite
https://iopscience.iop.org/article/10.1088/0004-637X/725/2/1918/pdf (Ozel+)
https://iopscience.iop.org/article/10.3847/2041-8213/ab3800/pdf (Abbott +)

Authors: We have replaced 100 Msun with 50 Msun as the upper limit for the stellar BH mass, and also cited the two papers suggested by the referee.

1b) 

Referee: Concerning the M-sigma relation
https://doi.org/10.1146/annurev-astro-082708-101811. (Kormendy and Ho)

Authors: As that Kormendy & Ho paper says, it is indeed unlikely that the same physics is responsible for the BH mass - stellar mass relations at low and high masses. However, that doesn't necessarily mean that the same relations can't hold up for both SMBH and IMBH mass ranges, so we're just assuming that for simplicity. In any case, that statement doesn't affect the conclusions of our paper.

1c) 

Referee: The choice of citing omega Cen is a bit confusing here since omega Cen is likely to be a stripped dwarf galaxy and not a canonical globular cluster. For recent claim of a potential IMBH in GCs, see https://iopscience.iop.org/article/10.3847/2041-8213/ab46c3/pdf. (Abbate+)

Authors: We've added a remark after mentioning omega Cen, and also added a citation of the Abbate+ paper.

2a)

Referee: The authors, in solving for the hardening of the binary by individual stellar scatterings, should state clearly that they make the assumption that there is no last parsec problem, which is indeed a possibility since GCs are collisional systems but a note on that would be worth. In section 2 they claim that there is no final parsec problem, but this is the assumption contained in equations 1a,b,c. It is not a proof. One would need a direct N-body code to prove this.

Authors: We have changed that sentence in Section 3 correspondingly.

2b)

Referee: The authors assume that the binary is circular and neglect the eccentricity evolution. There is no reasons to make this assumption since we do not know how these binaries form. Do theauthors have a justification for this? Unless the eccentricity is really zero, scattering
experiments and direct N-body simulations indicate that the binary eccentricity increases sizably ( see. e.g. Sesana and Khan 2015) and this can shorten the binary lifetime. This is particularly true in the case of binaries with mass ratio q<1, due to the longer interaction these binaries experience with the stars before entering the GW domain. The binary has enough time to get highly eccentric before entering the GW regime. The formula for the eccentricity evolution is simple to be implemented and I do not see any reasons to neglect this effect.

Authors: We have added another chapter on eccentric binaries (Section 5).

2c)

Referee: The authors include the mass loss of the parent cluster hosting the BIMBH due to stellar evolution, two-body relaxation and tidal stripping by the galactic field. Mass loss is of course important since GCs can dissolve before the binary can merge (and their result is a bit obvious). It also changes with time the IMBH/GC mass ratio. However, I do not understand why
the authors care about the mass loss by stellar evolution since (as far as I understand) the
IMBH binary should form “after” the supernova/wind driven mass loss has occurred. Let me
restate: it is unclear which come first in their model. Please comment. If t_iso is the main cause it is a bit useless to consider t_ev. In addition the IMBH binary causes the ejection of a number of stars comparable to the IMBH binary mass. This is a negligible effect for very massive GCs but as the GC mass drops this might have a consequence on the IMBH dynamics. How does
this process alter the density profile near the binary is not treated and commented in the
conclusion.

Authors: We assume that the BIMBH forms in the center of the cluster soon after the cluster formation. This assumption ultimately depends on the models assumed to produce the BIMBH (see the Introduction). Whatever the process to form the BIMBH is, mass loss due to stellar evolution keeps being important until late times (see Fig. 7 in Prieto & Gnedin 2008), which can thus shape the mass and density of the cluster.

The impact of BIMBH on the structure of the cluster might indeed be significant for the clusters which have lost most of their mass, but those clusters are already close to being disrupted, so the BIMBH influence is not significant for them.

2d)

Referee: It is not clear how the authors update the cluster core radius and half mass radius which determine the central density. Do they just update the M_GC and not r_h and r_c? Cluster mass loss (not disruption) could increase the central density and change the results. Why authors do report formula on rho_c and rho(r) if not used? As far as I understand they just update M_GC. Why then eq. 3?

Authors: We include the evolution of the GC's parameters in the following way. Since we are only interested in the value of t_h, we first find its dependence on M_GC from the observational data (Eq. 7), and then assume that dependence to be true at all points of GC evolution. We only need Eq. (3) to get Eq. (4) which connects the core density with observable parameters.

2e)

Referee: I would omit equations 22 -24 in the paper as they can be found in Robson+2019.Let me
comment that having a cut off frequency of 10^{-5} Hz is very challenging in the design of LISA.

Authors: We have removed Eqs. (22)-(24). 10^{-5} Hz is just the minimum GW frequency we consider; the only important thing is that LISA sensitivity range is above it.

2f)

Referee: Caption of Figure 6: bottom panel refers to which mu? Perhaps mu=0.01? Caption of Fig. 8: I am confused with the x-axis of the bottom panel: shouldn't it be M_BIMBH?

Authors: The bottom panel of Fig. 6 indeed refers to mu=0.01 and the x-axis of the Fig. 8's bottom panel should indeed be M_IMBH. We have fixed both of these things in the paper.

3a) 

Referee: Kicks depend also on spin orientations relative to the angular momentum vector and not only on the “reduced spins”. Indeed the authors had to consider the perp and parallel components

Authors: We actually account for that, as evident from Eqs. (36)-(39) and the following discussion.

3b) The discussion on the eccentricity on v_kick seems unnecessary and undue.

Authors: We removed the eccentricity discussion.

4)

Referee: 

In the conclusions the authors make the long list of what they neglected, so in part they answer my queries, but this is discouraging.

I would invite the authors to anticipate what they neglected in the main text and in their conclusions just state the results and tell the reader whether we should consider their rates
upper or lower limits, or just “estimates” from a simplified model. I think that the most useful figures are Figure 4,5, 6 and 8. A summary table or a figure summarizing the current estimate
published in the literature + their results would be useful.

The authors provide fitting formulae for the number of detectable events: maybe this could be
the most useful result. These formulae depends in an obvious way on alpha_IMBH which is an
unknown number. I am surprised that they do not depend on beta, the exponent which
determines how many low-mass (10^5Msun) GCs form in galaxies. Rates are dominated by the
heaviest GCs. The dependence on \mu=M_BIMBH/M_GC is rather weak and this might
deserve a comment. The authors do not mention that GCs may form far more heavier (see, e.g.
https://link.springer.com/article/10.1007%2Fs00159-012-0050-3; Gratton+2012) and that their
results may be strengthened.

In my opinion, the paper needs a major revision, especially in the way formulae and results are
presented. It is extremely long for the message the authors are willing to deliver. I would like to see the revised version before suggesting publication to the Editor.

Authors: 

As suggested by the referee, we have moved the discussion of caveats form Conclusions to earlier sections of the paper. 

We have also added a table comparing the detection rate estimates from different papers.

We have not investigated the dependence of detection rates on beta. 

We have added a statement that we find a weak dependence on mu to the Conclusions.

We have added the reference to Gratton+2012 in the end of Section 2.




